The buildup of galaxies and their spheroids: the contributions of mergers, disc instabilities and star formation

We use the GALFORM semi-analytical model of galaxy formation and the Planck-Millennium simulation to investigate the origins of stellar mass in galaxies and their spheroids. We compare the importance of mergers and disc instabilities, as well as the starbursts that they trigger. We find that the fraction of galaxy stellar mass formed \textit{ex situ} ($f_\mathrm{ex}$) increases sharply from $M_*=10^{11}$ M$_\odot$ upwards, reaching $80\%$ at $M_*=10^{11.3}$ M$_\odot$. For low-mass galaxies we find larger \textit{\textit{ex situ}} contributions at $z=0$ than in other models ($7$-$12\%$), with a decrease towards higher redshifts. The global \textit{ex situ} fraction of all stellar mass falls sharply with redshift, from $40\%$ at $z=0$ to $3\%$ at $z=10$. Major mergers contribute roughly half of the \textit{ex situ} mass, with minor mergers and smooth accretion of satellites both accounting for $\approx25\%$, almost independent of stellar mass and redshift. Mergers dominate in building up high-mass ($M_\mathrm{*,sph}>10^{11}$ M$_\odot$) and low-mass ($M_\mathrm{*,sph}<10^{8.5}$ M$_\odot$) spheroids. Disc instabilities and their associated starbursts dominate for intermediate-mass spheroids ($10^{8.5}<M_\mathrm{*,sph}<10^{11}$ M$_\odot$) at $z=0$. The mass regime where pseudobulges dominate is in agreement with observed pseudobulge fractions, but the peak value in the pseudobulge fraction predicted by GALFORM is likely too high. The total contributions of disc instabilities and their starbursts are roughly equal at $z=0$, with the former dominating for lower-mass spheroids (peak at $M_\mathrm{*,sph}=10^{9.5}$ M$_\odot$) and the latter for higher-mass ones (peak at $M_\mathrm{*,sph}=10^{10.5}$ M$_\odot$).

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
